Unsupervised Discovery of Structured Acoustic Tokens with Applications to Spoken Term Detection

In this paper, we compare two paradigms for unsupervised discovery of structured acoustic tokens directly from speech corpora without any human annotation. The Multigranular Paradigm seeks to capture all available information in the corpora with multiple sets of tokens for different model granularities. The Hierarchical Paradigm attempts to jointly learn several levels of signal representations in a hierarchical structure. The two paradigms are unified within a theoretical framework in this paper. Query-by-Example Spoken Term Detection (QbE-STD) experiments on the QUESST dataset of MediaEval 2015 verifies the competitiveness of the acoustic tokens. The Enhanced Relevance Score (ERS) proposed in this work improves both paradigms for the task of QbE-STD. We also list results on the ABX evaluation task of the Zero Resource Challenge 2015 for comparison of the Paradigms.

==> table/abx_raw.txt <==
        eng     3       50      hier    within  16.501  across  25.293
        eng     3       50      mult    within  16.733  across  25.522
        xit     3       50      hier    within  14.666  across  23.975
        xit     3       50      mult    within  14.749  across  23.922
        eng     5       50      hier    within  17.137  across  26.359
        eng     5       50      mult    within  17.137  across  26.359
        xit     5       50      hier    within  16.312  across  25.135
        xit     5       50      mult    within  16.195  across  25.159
        eng     7       50      hier    within  18.179  across  27.411
        eng     7       50      mult    within  18.253  across  27.473
        xit     7       50      hier    within  17.47   across  26.506
        xit     7       50      mult    within  17.446  across  26.52
        eng     3       100     hier    within  17.626  across  27.402
        eng     3       100     mult    within  17.862  across  27.641
        xit     3       100     hier    within  15.241  across  25.875
        xit     3       100     mult    within  15.339  across  25.769
        eng     5       100     hier    within  17.783  across  27.976
        eng     5       100     mult    within  17.783  across  27.976
        xit     5       100     hier    within  16.806  across  27.107
        xit     5       100     mult    within  16.646  across  27.384
        eng     7       100     hier    within  18.819  across  29.318
        eng     7       100     mult    within  18.819  across  29.318
        xit     7       100     hier    within  17.873  across  27.823
        xit     7       100     mult    within  17.929  across  27.893
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_3_300_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_3_300_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_3_300_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_3_300_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_5_300_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_5_300_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_5_300_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_5_300_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_7_300_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_7_300_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_7_300_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_7_300_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_3_500_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_3_500_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_3_500_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_3_500_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_5_500_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_5_500_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_5_500_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_5_500_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_7_500_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/eng_7_500_multpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_7_500_hierpost/
still waiting for results: /home/c2tao/mediaeval_token/abx_token/xit_7_500_multpost/


==> table/std_raw.txt <==
mult unsup (3, 100)
loaded precomputed evaluation for dev_doc_3_100_norm 0.8008
loaded precomputed evaluation for dev_doc_3_100_hmmp 0.7838
mult rev (3, 100)
loaded precomputed evaluation for dev_dev_3_100_norm 0.7938
loaded precomputed evaluation for dev_dev_3_100_hmmp 0.7856
hier unsup (6, 3338)
loaded precomputed evaluation for dev_doc_3_100_hier_norm 0.7974
loaded precomputed evaluation for dev_doc_3_100_hier_hmmp 0.7820
hier rev (6, 582)
loaded precomputed evaluation for dev_dev_3_100_hier_norm 0.8025
loaded precomputed evaluation for dev_dev_3_100_hier_hmmp 0.7921
mult unsup (3, 200)
loaded precomputed evaluation for dev_doc_3_200_norm 0.7985
loaded precomputed evaluation for dev_doc_3_200_hmmp 0.7842
mult rev (3, 200)
loaded precomputed evaluation for dev_dev_3_200_norm 0.8047
loaded precomputed evaluation for dev_dev_3_200_hmmp 0.7847
hier unsup (6, 8571)
loaded precomputed evaluation for dev_doc_3_200_hier_norm 0.7978
loaded precomputed evaluation for dev_doc_3_200_hier_hmmp 0.7825
hier rev (6, 878)
loaded precomputed evaluation for dev_dev_3_200_hier_norm 0.8022
loaded precomputed evaluation for dev_dev_3_200_hier_hmmp 0.7905
mult unsup (5, 100)
loaded precomputed evaluation for dev_doc_5_100_norm 0.7872
loaded precomputed evaluation for dev_doc_5_100_hmmp 0.7651
mult rev (5, 100)
loaded precomputed evaluation for dev_dev_5_100_norm 0.7854
loaded precomputed evaluation for dev_dev_5_100_hmmp 0.7804
hier unsup (10, 3904)
loaded precomputed evaluation for dev_doc_5_100_hier_norm 0.7914
loaded precomputed evaluation for dev_doc_5_100_hier_hmmp 0.7663
hier rev (10, 379)
loaded precomputed evaluation for dev_dev_5_100_hier_norm 0.7893
loaded precomputed evaluation for dev_dev_5_100_hier_hmmp 0.7822
mult unsup (5, 200)
loaded precomputed evaluation for dev_doc_5_200_norm 0.7929
loaded precomputed evaluation for dev_doc_5_200_hmmp 0.7671
mult rev (5, 200)
loaded precomputed evaluation for dev_dev_5_200_norm 0.8010
loaded precomputed evaluation for dev_dev_5_200_hmmp 0.7882
hier unsup (10, 9191)
loaded precomputed evaluation for dev_doc_5_200_hier_norm 0.7978
loaded precomputed evaluation for dev_doc_5_200_hier_hmmp 0.7729
hier rev (10, 539)
loaded precomputed evaluation for dev_dev_5_200_hier_norm 0.8036
loaded precomputed evaluation for dev_dev_5_200_hier_hmmp 0.7978
mult unsup (7, 100)
loaded precomputed evaluation for dev_doc_7_100_norm 0.7938
loaded precomputed evaluation for dev_doc_7_100_hmmp 0.7672
mult rev (7, 100)
loaded precomputed evaluation for dev_dev_7_100_norm 0.7908
loaded precomputed evaluation for dev_dev_7_100_hmmp 0.7814
hier unsup (14, 4119)
loaded precomputed evaluation for dev_doc_7_100_hier_norm 0.7939
loaded precomputed evaluation for dev_doc_7_100_hier_hmmp 0.7700
hier rev (14, 320)
loaded precomputed evaluation for dev_dev_7_100_hier_norm 0.7880
loaded precomputed evaluation for dev_dev_7_100_hier_hmmp 0.7841
mult unsup (7, 200)
loaded precomputed evaluation for dev_doc_7_200_norm 0.7833
loaded precomputed evaluation for dev_doc_7_200_hmmp 0.7645
mult rev (7, 200)
loaded precomputed evaluation for dev_dev_7_200_norm 0.7966
loaded precomputed evaluation for dev_dev_7_200_hmmp 0.7911
hier unsup (14, 8296)
loaded precomputed evaluation for dev_doc_7_200_hier_norm 0.7859
loaded precomputed evaluation for dev_doc_7_200_hier_hmmp 0.7660
hier rev (14, 395)
loaded precomputed evaluation for dev_dev_7_200_hier_norm 0.7950
loaded precomputed evaluation for dev_dev_7_200_hier_hmmp 0.7875
mult unsup (3, 100)
loaded precomputed evaluation for dev_doc_3_100_norm_T1 0.7876
loaded precomputed evaluation for dev_doc_3_100_hmmp_T1 0.7820
mult rev (3, 100)
loaded precomputed evaluation for dev_dev_3_100_norm_T1 0.7911
loaded precomputed evaluation for dev_dev_3_100_hmmp_T1 0.7860
hier unsup (6, 3338)
loaded precomputed evaluation for dev_doc_3_100_hier_norm_T1 0.7918
loaded precomputed evaluation for dev_doc_3_100_hier_hmmp_T1 0.7845
hier rev (6, 582)
loaded precomputed evaluation for dev_dev_3_100_hier_norm_T1 0.7905
loaded precomputed evaluation for dev_dev_3_100_hier_hmmp_T1 0.7819
mult unsup (3, 200)
loaded precomputed evaluation for dev_doc_3_200_norm_T1 0.7924
loaded precomputed evaluation for dev_doc_3_200_hmmp_T1 0.7860
mult rev (3, 200)
loaded precomputed evaluation for dev_dev_3_200_norm_T1 0.7841
loaded precomputed evaluation for dev_dev_3_200_hmmp_T1 0.7794
hier unsup (6, 8571)
loaded precomputed evaluation for dev_doc_3_200_hier_norm_T1 0.7940
loaded precomputed evaluation for dev_doc_3_200_hier_hmmp_T1 0.7840
hier rev (6, 878)
loaded precomputed evaluation for dev_dev_3_200_hier_norm_T1 0.7876
loaded precomputed evaluation for dev_dev_3_200_hier_hmmp_T1 0.7819
mult unsup (5, 100)
loaded precomputed evaluation for dev_doc_5_100_norm_T1 0.7821
loaded precomputed evaluation for dev_doc_5_100_hmmp_T1 0.7722
mult rev (5, 100)
loaded precomputed evaluation for dev_dev_5_100_norm_T1 0.7837
loaded precomputed evaluation for dev_dev_5_100_hmmp_T1 0.7862
hier unsup (10, 3904)
loaded precomputed evaluation for dev_doc_5_100_hier_norm_T1 0.7834
loaded precomputed evaluation for dev_doc_5_100_hier_hmmp_T1 0.7713
hier rev (10, 379)
loaded precomputed evaluation for dev_dev_5_100_hier_norm_T1 0.7820
loaded precomputed evaluation for dev_dev_5_100_hier_hmmp_T1 0.7817
mult unsup (5, 200)
loaded precomputed evaluation for dev_doc_5_200_norm_T1 0.7858
loaded precomputed evaluation for dev_doc_5_200_hmmp_T1 0.7757
mult rev (5, 200)
loaded precomputed evaluation for dev_dev_5_200_norm_T1 0.7891
loaded precomputed evaluation for dev_dev_5_200_hmmp_T1 0.7813
hier unsup (10, 9191)
loaded precomputed evaluation for dev_doc_5_200_hier_norm_T1 0.7852
loaded precomputed evaluation for dev_doc_5_200_hier_hmmp_T1 0.7780
hier rev (10, 539)
loaded precomputed evaluation for dev_dev_5_200_hier_norm_T1 0.7894
loaded precomputed evaluation for dev_dev_5_200_hier_hmmp_T1 0.7786
mult unsup (7, 100)
loaded precomputed evaluation for dev_doc_7_100_norm_T1 0.7881
loaded precomputed evaluation for dev_doc_7_100_hmmp_T1 0.7727
mult rev (7, 100)
loaded precomputed evaluation for dev_dev_7_100_norm_T1 0.7819
loaded precomputed evaluation for dev_dev_7_100_hmmp_T1 0.7795
hier unsup (14, 4119)
loaded precomputed evaluation for dev_doc_7_100_hier_norm_T1 0.7977
loaded precomputed evaluation for dev_doc_7_100_hier_hmmp_T1 0.7749
hier rev (14, 320)
loaded precomputed evaluation for dev_dev_7_100_hier_norm_T1 0.7799
loaded precomputed evaluation for dev_dev_7_100_hier_hmmp_T1 0.7822
mult unsup (7, 200)
loaded precomputed evaluation for dev_doc_7_200_norm_T1 0.7822
loaded precomputed evaluation for dev_doc_7_200_hmmp_T1 0.7735
mult rev (7, 200)
loaded precomputed evaluation for dev_dev_7_200_norm_T1 0.7785
loaded precomputed evaluation for dev_dev_7_200_hmmp_T1 0.7807
hier unsup (14, 8296)
loaded precomputed evaluation for dev_doc_7_200_hier_norm_T1 0.7854
loaded precomputed evaluation for dev_doc_7_200_hier_hmmp_T1 0.7736
hier rev (14, 395)
loaded precomputed evaluation for dev_dev_7_200_hier_norm_T1 0.7863
loaded precomputed evaluation for dev_dev_7_200_hier_hmmp_T1 0.7775
mult unsup (3, 100)
loaded precomputed evaluation for dev_doc_3_100_norm_T2 0.8138
loaded precomputed evaluation for dev_doc_3_100_hmmp_T2 0.7967
mult rev (3, 100)
loaded precomputed evaluation for dev_dev_3_100_norm_T2 0.8035
loaded precomputed evaluation for dev_dev_3_100_hmmp_T2 0.7987
hier unsup (6, 3338)
loaded precomputed evaluation for dev_doc_3_100_hier_norm_T2 0.8175
loaded precomputed evaluation for dev_doc_3_100_hier_hmmp_T2 0.8003
hier rev (6, 582)
loaded precomputed evaluation for dev_dev_3_100_hier_norm_T2 0.8059
loaded precomputed evaluation for dev_dev_3_100_hier_hmmp_T2 0.8051
mult unsup (3, 200)
loaded precomputed evaluation for dev_doc_3_200_norm_T2 0.8050
loaded precomputed evaluation for dev_doc_3_200_hmmp_T2 0.7942
mult rev (3, 200)
loaded precomputed evaluation for dev_dev_3_200_norm_T2 0.8112
loaded precomputed evaluation for dev_dev_3_200_hmmp_T2 0.8048
hier unsup (6, 8571)
loaded precomputed evaluation for dev_doc_3_200_hier_norm_T2 0.8100
loaded precomputed evaluation for dev_doc_3_200_hier_hmmp_T2 0.7987
hier rev (6, 878)
loaded precomputed evaluation for dev_dev_3_200_hier_norm_T2 0.8066
loaded precomputed evaluation for dev_dev_3_200_hier_hmmp_T2 0.7963
mult unsup (5, 100)
loaded precomputed evaluation for dev_doc_5_100_norm_T2 0.8045
loaded precomputed evaluation for dev_doc_5_100_hmmp_T2 0.7886
mult rev (5, 100)
loaded precomputed evaluation for dev_dev_5_100_norm_T2 0.8137
loaded precomputed evaluation for dev_dev_5_100_hmmp_T2 0.7984
hier unsup (10, 3904)
loaded precomputed evaluation for dev_doc_5_100_hier_norm_T2 0.8075
loaded precomputed evaluation for dev_doc_5_100_hier_hmmp_T2 0.7861
hier rev (10, 379)
loaded precomputed evaluation for dev_dev_5_100_hier_norm_T2 0.8013
loaded precomputed evaluation for dev_dev_5_100_hier_hmmp_T2 0.8013
mult unsup (5, 200)
loaded precomputed evaluation for dev_doc_5_200_norm_T2 0.8037
loaded precomputed evaluation for dev_doc_5_200_hmmp_T2 0.7868
mult rev (5, 200)
loaded precomputed evaluation for dev_dev_5_200_norm_T2 0.8048
loaded precomputed evaluation for dev_dev_5_200_hmmp_T2 0.7984
hier unsup (10, 9191)
loaded precomputed evaluation for dev_doc_5_200_hier_norm_T2 0.8047
loaded precomputed evaluation for dev_doc_5_200_hier_hmmp_T2 0.7895
hier rev (10, 539)
loaded precomputed evaluation for dev_dev_5_200_hier_norm_T2 0.8084
loaded precomputed evaluation for dev_dev_5_200_hier_hmmp_T2 0.7966
mult unsup (7, 100)
loaded precomputed evaluation for dev_doc_7_100_norm_T2 0.8085
loaded precomputed evaluation for dev_doc_7_100_hmmp_T2 0.7908
mult rev (7, 100)
loaded precomputed evaluation for dev_dev_7_100_norm_T2 0.8073
loaded precomputed evaluation for dev_dev_7_100_hmmp_T2 0.7990
hier unsup (14, 4119)
loaded precomputed evaluation for dev_doc_7_100_hier_norm_T2 0.8087
loaded precomputed evaluation for dev_doc_7_100_hier_hmmp_T2 0.7852
hier rev (14, 320)
loaded precomputed evaluation for dev_dev_7_100_hier_norm_T2 0.8128
loaded precomputed evaluation for dev_dev_7_100_hier_hmmp_T2 0.8046
mult unsup (7, 200)
loaded precomputed evaluation for dev_doc_7_200_norm_T2 0.7970
loaded precomputed evaluation for dev_doc_7_200_hmmp_T2 0.7797
mult rev (7, 200)
loaded precomputed evaluation for dev_dev_7_200_norm_T2 0.8115
loaded precomputed evaluation for dev_dev_7_200_hmmp_T2 0.8014
hier unsup (14, 8296)
loaded precomputed evaluation for dev_doc_7_200_hier_norm_T2 0.7984
loaded precomputed evaluation for dev_doc_7_200_hier_hmmp_T2 0.7798
hier rev (14, 395)
loaded precomputed evaluation for dev_dev_7_200_hier_norm_T2 0.8140
loaded precomputed evaluation for dev_dev_7_200_hier_hmmp_T2 0.8079
mult unsup (3, 100)
loaded precomputed evaluation for dev_doc_3_100_norm_T3 0.8109
loaded precomputed evaluation for dev_doc_3_100_hmmp_T3 0.8128
mult rev (3, 100)
loaded precomputed evaluation for dev_dev_3_100_norm_T3 0.8180
loaded precomputed evaluation for dev_dev_3_100_hmmp_T3 0.8139
hier unsup (6, 3338)
loaded precomputed evaluation for dev_doc_3_100_hier_norm_T3 0.8082
loaded precomputed evaluation for dev_doc_3_100_hier_hmmp_T3 0.7966
hier rev (6, 582)
loaded precomputed evaluation for dev_dev_3_100_hier_norm_T3 0.8187
loaded precomputed evaluation for dev_dev_3_100_hier_hmmp_T3 0.8139
mult unsup (3, 200)
loaded precomputed evaluation for dev_doc_3_200_norm_T3 0.8126
loaded precomputed evaluation for dev_doc_3_200_hmmp_T3 0.8001
mult rev (3, 200)
loaded precomputed evaluation for dev_dev_3_200_norm_T3 0.8153
loaded precomputed evaluation for dev_dev_3_200_hmmp_T3 0.8145
hier unsup (6, 8571)
loaded precomputed evaluation for dev_doc_3_200_hier_norm_T3 0.8054
loaded precomputed evaluation for dev_doc_3_200_hier_hmmp_T3 0.7953
hier rev (6, 878)
loaded precomputed evaluation for dev_dev_3_200_hier_norm_T3 0.8155
loaded precomputed evaluation for dev_dev_3_200_hier_hmmp_T3 0.8051
mult unsup (5, 100)
loaded precomputed evaluation for dev_doc_5_100_norm_T3 0.8005
loaded precomputed evaluation for dev_doc_5_100_hmmp_T3 0.7732
mult rev (5, 100)
loaded precomputed evaluation for dev_dev_5_100_norm_T3 0.8185
loaded precomputed evaluation for dev_dev_5_100_hmmp_T3 0.8062
hier unsup (10, 3904)
loaded precomputed evaluation for dev_doc_5_100_hier_norm_T3 0.8110
loaded precomputed evaluation for dev_doc_5_100_hier_hmmp_T3 0.7613
hier rev (10, 379)
loaded precomputed evaluation for dev_dev_5_100_hier_norm_T3 0.8171
loaded precomputed evaluation for dev_dev_5_100_hier_hmmp_T3 0.8131
mult unsup (5, 200)
loaded precomputed evaluation for dev_doc_5_200_norm_T3 0.8122
loaded precomputed evaluation for dev_doc_5_200_hmmp_T3 0.7904
mult rev (5, 200)
loaded precomputed evaluation for dev_dev_5_200_norm_T3 0.8124
loaded precomputed evaluation for dev_dev_5_200_hmmp_T3 0.8117
hier unsup (10, 9191)
loaded precomputed evaluation for dev_doc_5_200_hier_norm_T3 0.8144
loaded precomputed evaluation for dev_doc_5_200_hier_hmmp_T3 0.7729
hier rev (10, 539)
loaded precomputed evaluation for dev_dev_5_200_hier_norm_T3 0.8120
loaded precomputed evaluation for dev_dev_5_200_hier_hmmp_T3 0.8103
mult unsup (7, 100)
loaded precomputed evaluation for dev_doc_7_100_norm_T3 0.8108
loaded precomputed evaluation for dev_doc_7_100_hmmp_T3 0.7885
mult rev (7, 100)
loaded precomputed evaluation for dev_dev_7_100_norm_T3 0.8143
loaded precomputed evaluation for dev_dev_7_100_hmmp_T3 0.8075
hier unsup (14, 4119)
loaded precomputed evaluation for dev_doc_7_100_hier_norm_T3 0.8026
loaded precomputed evaluation for dev_doc_7_100_hier_hmmp_T3 0.7888
hier rev (14, 320)
loaded precomputed evaluation for dev_dev_7_100_hier_norm_T3 0.8082
loaded precomputed evaluation for dev_dev_7_100_hier_hmmp_T3 0.8090
mult unsup (7, 200)
loaded precomputed evaluation for dev_doc_7_200_norm_T3 0.8035
loaded precomputed evaluation for dev_doc_7_200_hmmp_T3 0.7769
mult rev (7, 200)
loaded precomputed evaluation for dev_dev_7_200_norm_T3 0.8034
loaded precomputed evaluation for dev_dev_7_200_hmmp_T3 0.8073
hier unsup (14, 8296)
loaded precomputed evaluation for dev_doc_7_200_hier_norm_T3 0.8138
loaded precomputed evaluation for dev_doc_7_200_hier_hmmp_T3 0.7920
hier rev (14, 395)
loaded precomputed evaluation for dev_dev_7_200_hier_norm_T3 0.8110
loaded precomputed evaluation for dev_dev_7_200_hier_hmmp_T3 0.8065
avg,a,norm
loaded precomputed score for dev____avg,a,norm
loaded precomputed evaluation for dev____avg,a,norm 0.7826
avg,b,norm
loaded precomputed score for dev____avg,b,norm
loaded precomputed evaluation for dev____avg,b,norm 0.7828
avg,c,norm
loaded precomputed score for dev____avg,c,norm
loaded precomputed evaluation for dev____avg,c,norm 0.7840
avg,d,norm
loaded precomputed score for dev____avg,d,norm
loaded precomputed evaluation for dev____avg,d,norm 0.7923
avg,a,hmmp
loaded precomputed score for dev____avg,a,hmmp
loaded precomputed evaluation for dev____avg,a,hmmp 0.7644
avg,b,hmmp
loaded precomputed score for dev____avg,b,hmmp
loaded precomputed evaluation for dev____avg,b,hmmp 0.7735
avg,c,hmmp
loaded precomputed score for dev____avg,c,hmmp
loaded precomputed evaluation for dev____avg,c,hmmp 0.7644
avg,d,hmmp
loaded precomputed score for dev____avg,d,hmmp
loaded precomputed evaluation for dev____avg,d,hmmp 0.7829

